Unifying Theories of Time with Generalised Reactive Processes

Hoare and He's theory of reactive processes provides a unifying foundation for the formal semantics of concurrent and reactive languages. Though highly applicable, their theory is limited to models that can express event histories as discrete sequences. In this paper, we show how their theory can be generalised by using an abstract trace algebra. We show how the algebra, notably, allows us to also consider continuous-time traces and thereby facilitate models of hybrid systems. We then use this algebra to reconstruct the theory of reactive processes in our generic setting, and prove characteristic laws for sequential and parallel processes, all of which have been mechanically verified in the Isabelle/HOL proof assistant.

==> grproc-reviews.txt <==
REVIEWER 1
==========

- line 133: I don't understand the "reciprocal law" (?).

I have changed this to "dual law", which is maybe easier to understand.

- Definition 3.2: There is certainly a mistake in the condition y<=x for y-x.

Yes, you are quite right about this. I've corrected it.

- line 178: unsuprisingly -> unsurprisingly

Fixed.

- line 181: The operator of the model of sequences is not really introduced; it can be guessed, indeed, but it seems it is used also in Theorem 5.3.

I've changed "usual sequence composition" to "sequence concatenation": I believe this should make it clear.

- Theorem 5.2: What is A?

I've clarified this: it is a subset of the theory induced by R

- Theorem 5.7: What is a weak unital quantale? Not sure it is well-known and explanations of unital quantales provided after the theorem are insufficient. Also, the laws of Theorem 5.7 should be more commented.

I've comments on the laws of Theorem 5.7, and explained more about what a unital quantale is, and how it is important.

- line 337: seperates -> separates

Fixed.

REVIEWER 2
==========

With respect to the two main points regarding limitations of the theory, I think these both qualify as areas for future work. The restriction to infinite traces is certainly a limitation, but one that can be lived with depending on the problems you are trying to solve. Of course in UTP there is also the option to enrich the theory using additional observational variables, as I indicate in the introduction. I have highlighted in the introduction further that our focus is on finite traces, and add items of future work for both weakening the trace algebra for infinite trace models, and also relaxing R2c so as to allow time dependent behaviours, specifically:

"We also aim to explore weakenings of the trace algebra and healthiness conditions to support larger classes of reactive
process semantics. For example, weakening of the trace cancellation laws could enable representation of infinite traces
in order to support reactive processes with unbounded nondeterminism. Moreover, $\healthy{R2}_c$ currently prevents a
process from depending on an absolute start time with respect to a global clock. In the future this could be relaxed,
either at the model or theory level, to support time variant real-time and hybrid processes."

- L53 Is Isabelle/UTP an extension of Isabelle/HOL or some other variant of Isabelle or is it based on pure Isabelle? 

Isabelle/UTP is semantic embedding into Isabelle/HOL. I have added this statement to the background section.

- TA4/L128 TA4 also has issues if z is allowed to be infinite as x could be a prefix of y (or vice versa) and still satisfy the condition under some circumstances.

Agreed; I've added the extra law to the comment.

- Def. 3.2 In the definition of “y - x” the condition“y <= x” should read “x <= y”.

Fixed.

- Theorem 3.1 Change “:” at the end of the first line to “,” to avoid confusion with the other use of “:” in same line. 

Fixed.

- Theorem 4.1, Proof For real numbers x+y = x+z => x+y-x = x+z-x => y = z, so why is the constraint that the numbers are non-negative required? (Note that it is required for TA5.)

Yes, you're quite right. I've removed that containt from the sentence in the proof.

- L177-8 Replace “Sequences” with “Finite sequences”

Fixed.

- Def. 4.1 Make the type of t in the existential explicit. 

Done.

- L205 The definition of cont-on needs to be more careful about the direction of the limit when t = m. For example, if m = t0 in Fig. 1, the limits from the left and right differ and only the limit from above gives f(t0). 

Sorry, yes this should be a left-sided limit. Fixed.

- Def. 4.2 f >> n is not strictly a timed-trace operator because it does not necessarily result in a timed trace. It would be better to separate it as an auxiliary function. It would also help to be explicit about the types of variables.

I have pulled the shifting operator out of the table and into the text, naming it an "auxiliary function".

- L225-6 “shifts the domain of g when it goes beyond the end of f” to “shifts the domain of g to start at the end of f”

Done.

- L233 Replace “;” by “.” 

Done.

- Theorem 4.4 Iff has adomain consisting of the union of disjoint sets [0;1) and [2;3), i.e. there is a gap in f’s domain of [1;2), then, by the definition given, end(f) = 1. If g is then defined over [0;2) such that g over [1;2) matches f over [2;3), the result of f a g is in TT but f is not, contradicting the theorem as stated. This is slightly worrying if it has been proven in Isabelle/UTP. Is there an inconsistency in the underlying theory?

There's no inconsistency, but a missing assumption, namely that both f and g are functions whose domain is contiguous of the form [0..n). In Isabelle/UTP I develop the theory of timed traces in two steps: (1) a type for contiguous functions, and (2) a type for timed traces as a subtype of (1). Thus, when I state the lemmas I automatically get the contiguity constraint. I have added the assumption to the theorem.

- L271 “that it” to “that is” 

Fixed.

- L278 “wait'” to “wait” 

I'm here referring to the "prior process" being intermediate, and thus setting wait' itself. Naturally, for the current process this becomes wait.

- Theorem 5.1 The order “[=” on relational predicates has not been defined.

This is the refinement order; I've clarified this in the background section.

- Theorem 5.2 Are \bigsqcap_R and \bigsqcup_R defined with respect to “[=”? Explain why they are subscripted with R?

Yes, this lattice is induced by the refinement order. They are subscripted with R because this is theory of reactive processes.

- L297 The use of a bold “t” here and later doesn’t fit with other usage of bold fonts.

Dropped the boldness.

- Theorem 5.3, L298, Theorem 5.4, L315 Perhaps use the name R1oR2 rather than R1-R2?

I can see where you're coming from, but the dash notation is typically used in UTP publications I've seen.

- Theorem 5.7 If the theorem is trying to say that R predicates form a weak quantale, it is confusingly worded with a “provided” clause that looks like conditions are being assumed that might actually be provable?

Okay, I've moved "Provided" to begin a new sentence; this is really the definition of what a weak unital quantale is.

- L329 “R is continuous” – clarify the meaning of continuous in this context.

Clarified the definition of continuity.

- L337 “seperates” to “separates”

Fixed.

- Def. 5.2 How does v' = v identify all initial before variables? Isn’t v' an after variable? And won’t before variables be automatically identified (if not renamed)?

I've said "copy before variables to after variables instead", as this is what was intended.

- Refs 1 and 3 The author’s initials should correspond to the initials as used in the cited works, i.e. “C.A.R.”. 

Fixed.


==> highlights.txt <==
* We generalise Hoare and He's UTP theory of reactive processes
* We introduce an algebra to abstractly characterise traces
* We demonstrate 3 models of the algebra, including real-valued trajectories
* We formalise the healthiness conditions and signature of our generalised theory
* The theory, in particular, allows us to give formal semantics to hybrid computation

